Artificial Intelligence for Molecular Communication

Molecular communication is a novel approach for data transmission between miniaturized devices, especially in contexts where electrical signals are to be avoided. The communication is based on sending molecules (or other particles) at nano scale through channel instead sending electrons over a wire. Molecular communication devices have a large potential in medical applications as they offer an alternative to antenna-based transmission systems that may not be applicable due to size, temperature, or radiation constraints. The communication is achieved by transforming a digital signal into concentrations of molecules. These molecules are then detected at the other end of the communication channel and transformed back into a digital signal. Accurately modeling the transmission channel is often not possible which may be due to a lack of data or time-varying parameters of the channel (e. g., the movements of a person wearing a medical device). This makes demodulation of the signal very difficult. Many approaches for demodulation have been discussed with one particular approach having tremendous success: artificial neural networks. These networks imitate the decision process in the human brain and are capable of reliably classifying noisy input data. Training such a network relies on a large set of training data. As molecular communication as a technology is still in its early development phase, this data is not always readily available. We discuss neural network-based demodulation approaches relying on synthetic data based on theoretical channel models as well as works using actual measurements produced by a prototype test bed. In this work, we give a general overview over the field molecular communication, discuss the challenges in the demodulations process of transmitted signals, and present approaches to these challenges that are based on artificial neural networks.

==> 1Hz_ts1_6symbols_matlabOut_5.csv <==
time,data
0,0.147223267561826
0.01,0.141996269500071
0.02,0.136455296978294
0.03,0.130622595788733
0.04,0.124520523594967
0.05,0.118171438060574
0.06,0.111612884426938
0.07,0.105061692914916
0.08,0.0988516708231228
0.09,0.0933186347471133
0.1,0.0887984012824397
0.11,0.0856246632938146
0.12,0.0839130384846064
0.13,0.0833750681520446
0.14,0.0836784728663812
0.15,0.0844909731978681
0.16,0.085480279205054
0.17,0.0862304954637708
0.18,0.0860401022819991
0.19,0.0841466369812902
0.2,0.0797876368831955
0.21,0.0722006393092661
0.22,0.0609395827603158
0.23,0.0474131530043451
0.24,0.0337037897496356
0.25,0.0218948869359808
0.26,0.0140698385031738
0.27,0.0122239165309193
0.28,0.016105859824886
0.29,0.0230885644357328
0.3,0.030430917263687
0.31,0.0353918052089759
0.32,0.0352517351112403
0.33,0.0291922517388332
0.34,0.0197539877114486
0.35,0.00982077040050872
0.36,0.00227642717744159
0.37,0
0.38,0.00468003865628644
0.39,0.0152568316610897
0.4,0.0302841013629572
0.41,0.0483155701104365
0.42,0.067904960252075
0.43,0.0877604987528993
0.44,0.108253275948686
0.45,0.13076713633125
0.46,0.156700299395143
0.47,0.187450984634915
0.48,0.224351081398785
0.49,0.267144300478437
0.5,0.313950606244588
0.51,0.362816518254821
0.52,0.411788556066694
0.53,0.458913435620788
0.54,0.502593092571935
0.55,0.54231846815494
0.56,0.577788489951923
0.57,0.608702085545003
0.58,0.6347581825163
0.59,0.655658300241777
0.6,0.671117948760364
0.61,0.680857337660027
0.62,0.684596680007594
0.63,0.68205618886989
0.64,0.672991415391068
0.65,0.65796954306487
0.66,0.638368753004077
0.67,0.615602437452662
0.68,0.591083988654597
0.69,0.566220657514589
0.7,0.541960363550276
0.71,0.518481235760262
0.72,0.49588793209381
0.73,0.474285110500182
0.74,0.453777428928641
0.75,0.434433193054181
0.76,0.416121299098232
0.77,0.398642622162913
0.78,0.381797979378842
0.79,0.365388187876639
0.8,0.34925123748298
0.81,0.333491738679912
0.82,0.31833070126176
0.83,0.303989620805252
0.84,0.290689992887119
0.85,0.27864231920855
0.86,0.26781912104477
0.87,0.257962922961748
0.88,0.248806852976132
0.89,0.24008403910457
0.9,0.231528410147329
0.91,0.223009367991816
0.92,0.214683251768831
0.93,0.206742956458329
0.94,0.199381377040273
0.95,0.192791408494617
0.96,0.187097315304959
0.97,0.182068261737896
0.98,0.177358907192928
0.99,0.172623855132771
1,0.167517709020141
1.01,0.161715379983938
1.02,0.155311576924827
1.03,0.148796108316284
1.04,0.142674144964285
1.05,0.137450857674803
1.06,0.133616582167437
1.07,0.131161211106501
1.08,0.129465517708933
1.09,0.127873441347872
1.1,0.125728921396457
1.11,0.12237589722783
1.12,0.117327553151967
1.13,0.110928660121542
1.14,0.103778977874462
1.15,0.0964783330736717
1.16,0.089626552382112
1.17,0.0837214447182316
1.18,0.0785784875366659
1.19,0.0737332801534679
1.2,0.0687205712827898
1.21,0.0630751096387846
1.22,0.0563400509928624
1.23,0.0485497351278637
1.24,0.0404923204087232
1.25,0.0330199391752626
1.26,0.026984723767303
1.27,0.0232379869223068
1.28,0.0221783720718013
1.29,0.0230014507997452
1.3,0.0247051457061935
1.31,0.0262873793912009
1.32,0.0267460744548225
1.33,0.0253773739434951
1.34,0.0228867851114368
1.35,0.0203957525137313
1.36,0.0190257811788649
1.37,0.0198983761353226
1.38,0.0241053810619326
1.39,0.032173925880424
1.4,0.0441248868482695
1.41,0.0599612146805055
1.42,0.0796858600921684
1.43,0.103298278985063
1.44,0.130692908219098
1.45,0.161643324610177
1.46,0.195916422344737
1.47,0.233279095609214
1.48,0.273497817766996
1.49,0.316167496979079
1.5,0.360448624900892


==> 1Hz_ts1_6symbols_matlabOut_DBL.csv <==
time,data
0,0.345172399131982
0.01,0.329412900328915
0.02,0.314251862910762
0.03,0.299910782454255
0.04,0.286611154536121
0.05,0.274563480857553
0.06,0.263740282693772
0.07,0.25388408461075
0.08,0.244728014625134
0.09,0.236005200753572
0.1,0.227449571796331
0.11,0.218930529640818
0.12,0.210604413417833
0.13,0.202664118107331
0.14,0.195302538689275
0.15,0.188712570143619
0.16,0.183018476953961
0.17,0.177989423386898
0.18,0.17328006884193
0.19,0.168545016781773
0.2,0.163438870669143
0.21,0.15763654163294
0.22,0.151232738573829
0.23,0.144717269965287
0.24,0.138595306613287
0.25,0.133372019323805
0.26,0.129537743816439
0.27,0.127082372755503
0.28,0.125386679357935
0.29,0.123794602996874
0.3,0.121650083045459
0.31,0.118297058876832
0.32,0.113248714800969
0.33,0.106849821770544
0.34,0.0997001395234645
0.35,0.0923994947226739
0.36,0.0855477140311142
0.37,0.0796426063672338
0.38,0.0744996491856681
0.39,0.0696544418024701
0.4,0.064641732931792
0.41,0.0589962712877868
0.42,0.0522612126418646
0.43,0.0444708967768659
0.44,0.0364134820577254
0.45,0.0289411008242648
0.46,0.0229058854163052
0.47,0.019159148571309
0.48,0.0180995337208035
0.49,0.0189226124487474
0.5,0.0206263073551957
0.51,0.0222085410402031
0.52,0.0226672361038248
0.53,0.0212985355924973
0.54,0.018807946760439
0.55,0.0163169141627335
0.56,0.0149469428278672
0.57,0.0158195377843248
0.58,0.0200265427109348
0.59,0.0280950875294262
0.6,0.0400460484972717
0.61,0.0558823763295077
0.62,0.0756070217411706
0.63,0.0992194406340657
0.64,0.1266140698681
0.65,0.157564486259179
0.66,0.191837583993739
0.67,0.229200257258216
0.68,0.269418979415998
0.69,0.312088658628081
0.7,0.356369786549894
0.71,0.401355138628601
0.72,0.44613749031134
0.73,0.489809617045277
0.74,0.531465360806805
0.75,0.570207790180737
0.76,0.605144700779023
0.77,0.635383926578344
0.78,0.660033301555383
0.79,0.678231172570558
0.8,0.689656478355979
0.81,0.694451960965103
0.82,0.692775404537865
0.83,0.684784593214196
0.84,0.670642830720959
0.85,0.651079678293479
0.86,0.627873642551835
0.87,0.602916946225624
0.88,0.578101812044434
0.89,0.55532046273787
0.9,0.535988770985784
0.91,0.519369054148703
0.92,0.504115329224644
0.93,0.488881576636702
0.94,0.47232177680797
0.95,0.453168699102555
0.96,0.431486098031492
0.97,0.40844613270472
0.98,0.385254767221596
0.99,0.363117965681486
1,0.343214505032858
1.01,0.326005171810018
1.02,0.311177151394802
1.03,0.298379300463436
1.04,0.287260475692144
1.05,0.277469828066393
1.06,0.268746356908918
1.07,0.261045057877238
1.08,0.254352721889425
1.09,0.248656139863552
1.1,0.243942102717692
1.11,0.240145485118824
1.12,0.236789265052579
1.13,0.233200163156337
1.14,0.228703695529068
1.15,0.222625378269741
1.16,0.214340380639466
1.17,0.204010850176672
1.18,0.192428085826382
1.19,0.180400977759529
1.2,0.168738416147047
1.21,0.158248046483696
1.22,0.149398620954606
1.23,0.141862115800552
1.24,0.135196101376593
1.25,0.128958148037789
1.26,0.1227058261392
1.27,0.116166466134082
1.28,0.109772135153699
1.29,0.104137749815346
1.3,0.0998782270707001
1.31,0.0976084838714383
1.32,0.0977629883759136
1.33,0.0994102968701409
1.34,0.100993895455785
1.35,0.10095403536633
1.36,0.0977309678352602
1.37,0.0898019720700868
1.38,0.077136431261834
1.39,0.0616730404397261
1.4,0.0454852739988869
1.41,0.0306466063344419
1.42,0.0192261071610489
1.43,0.0123697854336354
1.44,0.0091694249929096
1.45,0.00843967067897386
1.46,0.0089951673319307
1.47,0.00965055979188215
1.48,0.0094204229431967
1.49,0.00839590277795768
1.5,0.00702891550230125
1.51,0.00577163846413986
1.52,0.00507624901138595
1.53,0.00537210544815914
1.54,0.00675016289647451
1.55,0.00904241778587869
1.56,0.0120742938470609
1.57,0.0156712148107114
1.58,0.0196753613614225
1.59,0.0245730874274592
1.6,0.0316833786091636
1.61,0.0423804489760487
1.62,0.0580385125976275
1.63,0.0800317825057318
1.64,0.109188202858834
1.65,0.144231302907848
1.66,0.183377934280069
1.67,0.224844948602795
1.68,0.266849197503322
1.69,0.307861121131886
1.7,0.347681604404519
1.71,0.386546348894309
1.72,0.424691301495214
1.73,0.462352409101215
1.74,0.499750106208997
1.75,0.536549993465999
1.76,0.571723635457813
1.77,0.604198805861936
1.78,0.632903278355865
1.79,0.656766718906333
1.8,0.675047114680035
1.81,0.687702080743281
1.82,0.694778998786415
1.83,0.69632525049978
1.84,0.692388217573718
1.85,0.683068132103837
1.86,0.668830939886009
1.87,0.650297245912905
1.88,0.628088206959725
1.89,0.60282497980168
1.9,0.575148022570272
1.91,0.54596282784908
1.92,0.516367399511493
1.93,0.487464071814621
1.94,0.46035517901557
1.95,0.436119915838818
1.96,0.415052941035602
1.97,0.396491726458365
1.98,0.379715645422671
1.99,0.364004071244089
2,0.348636382139303
2.01,0.333062298471069
2.02,0.317351330488013
2.03,0.301713909729696
2.04,0.286360467735678
2.05,0.271501436045517
2.06,0.257332898586372
2.07,0.243955911536129
2.08,0.231432895884167
2.09,0.219826160751607
2.1,0.209198015259569
2.11,0.199610455363025
2.12,0.191113845517081
2.13,0.183743747192898
2.14,0.177534762816832
2.15,0.172521494815234
2.16,0.168738358830334
2.17,0.166059797918134
2.18,0.163908554588562
2.19,0.161628212878538
2.2,0.158562356824988
2.21,0.154054570464831
2.22,0.14757362593727
2.23,0.139463212957691
2.24,0.130440308994317
2.25,0.121223284034113
2.26,0.112530508064041
2.27,0.105048792999463
2.28,0.0990280677522597
2.29,0.0943991433102312
2.3,0.0910855564749633
2.31,0.0890108440480434
2.32,0.0880975626757124
2.33,0.0881092740938768
2.34,0.0884762092515834
2.35,0.0885866388337317
2.36,0.0878288335252215
2.37,0.085591407112334
2.38,0.0815173051143528
2.39,0.0759542302981342
2.4,0.0693709538297011
2.41,0.0622362468750771
2.42,0.0550188806002859
2.43,0.0481554987553003
2.44,0.0417718925932697
2.45,0.0358195217388645
2.46,0.0302479197192947
2.47,0.0250066200617735
2.48,0.0200487668255369
2.49,0.0154001340791345
2.5,0.0111537729989829
2.51,0.00740527274581404
2.52,0.00425022248035978
2.53,0.00178439239694442
2.54,0.000207905843310818
2.55,0
2.56,0.00168608182849589
2.57,0.00579155829028291
2.58,0.0128418363468454
2.59,0.0232333912179839
2.6,0.0365185355878357
2.61,0.0519099418803312
2.62,0.0686193549455491
2.63,0.0858585196335711
2.64,0.102945964329798
2.65,0.120580917670658
2.66,0.140424347379051
2.67,0.164156762693542
2.68,0.193458672852701
2.69,0.230000155911923
2.7,0.274146543197651
2.71,0.323705926553536
2.72,0.376189319511807
2.73,0.429107735604724
2.74,0.479972231911816
2.75,0.526656454687475
2.76,0.56827587590049
2.77,0.604211604713805
2.78,0.633844750290361
2.79,0.656556421793107
2.8,0.671783584923976
2.81,0.67965937949172
2.82,0.680789381574358
2.83,0.675788157006425
2.84,0.665270271622453
2.85,0.649857122123057
2.86,0.630366529722999
2.87,0.607837435534912
2.88,0.583320572339153
2.89,0.557866672916092
2.9,0.532526447521176
2.91,0.508191390156212
2.92,0.485212654550459
2.93,0.463826875854058
2.94,0.444270689217154
2.95,0.426780729789889
2.96,0.411451461935545
2.97,0.39774030031491
2.98,0.384926299512437
2.99,0.372288505485746
3,0.359105964192459
3.01,0.34470626588218
3.02,0.329259508378254
3.03,0.313649412401038
3.04,0.298782243081691
3.05,0.285564265551377
3.06,0.274894714789369
3.07,0.266951200188905
3.08,0.260574360321758
3.09,0.254459863366488
3.1,0.247303377501657
3.11,0.237800734696319
3.12,0.225258678740358
3.13,0.210973236628214
3.14,0.196644659303993
3.15,0.183973197711795
3.16,0.17465910279572
3.17,0.169908898284007
3.18,0.168798983344627
3.19,0.169831420136083
3.2,0.171508262276488
3.21,0.172331563383953
3.22,0.170963504750443
3.23,0.167341600724035
3.24,0.162013020858373
3.25,0.155528726725994
3.26,0.148439679899439
3.27,0.141286198056733
3.28,0.134437053586868
3.29,0.128122385748584
3.3,0.122568366110089
3.31,0.118001166239587
3.32,0.114639057701596
3.33,0.112358662165123
3.34,0.110571702979634
3.35,0.108656618290489
3.36,0.105991846243052
3.37,0.101955824982685
3.38,0.0961301257341753
3.39,0.0889298389427844
3.4,0.0809838163942537
3.41,0.0729209100023103
3.42,0.0653699716806814
3.43,0.0588958344971794
3.44,0.0535764806657132
3.45,0.0492662011061711
3.46,0.0458181086082945
3.47,0.0430853159618266
3.48,0.0409187460857016
3.49,0.0390805719570931
3.5,0.0372155389469563


==> 2Hz_rs1_6symbols_out.csv <==
time,value
0,12.9640102386475
0.0529733990002424,9.83476638793945
0.105950400000438,21.3086605072021
0.156909900000319,32.0374965667725
0.211847099002451,28.1631946563721
0.263951899999753,19.8185443878174
0.317800999000669,18.3284282684326
0.368781899999827,44.1074371337891
0.423757899999619,22.9477882385254
0.475741300001741,12.0699405670166
0.527723100000993,37.4019145965576
0.580725500000641,41.8722629547119
0.633736000001431,24.2888927459717
0.687583499001339,21.4576721191406
0.739546299001202,41.8722629547119
0.792576700001955,13.7090682983398
0.844523600000888,20.5636024475098
0.894629599001259,25.9280204772949
0.94642880000174,33.5276126861572
0.998381400000304,27.4181365966797
1.05236060000211,24.4379043579102
1.1042965000011,25.9280204772949
1.15825310000032,19.8185443878174
1.21026299900189,25.9280204772949
1.26420770000108,27.4181365966797
1.31618109900132,17.5833702087402
1.36816770000197,28.9082527160645
1.42218370000087,15.3481960296631
1.47408919900283,28.3122062683105
1.52507469900139,21.3086605072021
1.58012189999968,11.4738941192627
1.63199039900117,24.4379043579102
1.6859868999999,30.3983688354492
1.73792949900217,12.9640102386475
1.79190820000134,25.9280204772949
1.84398440000042,22.9477882385254
1.89783469900303,22.9477882385254
1.94979560000077,22.7987766265869
2.00074809900112,34.4216823577881
2.05075590000115,3.72529029846191
2.10468720000237,22.7987766265869
2.15569759900123,22.9477882385254
2.20581700000167,21.4576721191406
2.25760180000216,38.14697265625
2.31159639900178,27.4181365966797
2.36356279900111,23.6928462982178
2.41652620000206,29.0572643280029
2.46959769900143,0
2.52146310000122,38.8920307159424
2.57541460000165,21.3086605072021
2.62642800000124,8.34465026855469
2.68135270000249,31.1434268951416
2.73237800000049,28.9082527160645
2.78527340000123,13.7090682983398
2.83826710000075,16.0932540893555
2.88827420000173,32.7825546264648
2.94017370000109,17.5833702087402
2.99218010000139,19.8185443878174
3.04616130000166,35.017728805542
3.09807789999992,25.9280204772949
3.15210870000161,25.9280204772949
3.20402850000001,35.017728805542
3.25801329900138,32.0374965667725
3.31000639900193,25.9280204772949
3.36197369900159,32.0374965667725
3.41601429900154,22.7987766265869
3.46787110000104,24.4379043579102
3.52190170000121,25.7790088653564
3.57393300000019,28.9082527160645
3.62778769900277,24.4379043579102
3.6798672989998,35.7627868652344
3.7337243990004,19.8185443878174
3.78466600000113,19.8185443878174
3.83467720000073,16.0932540893555
3.88662080000155,9.83476638793945
3.940555699002,18.3284282684326
3.99255180000141,27.4181365966797
4.04453839999996,32.7825546264648
4.098502700001,27.5671482086182
4.15049299900234,21.4576721191406
4.20343490000069,25.9280204772949
4.25645020000078,19.8185443878174
4.3084223000016,22.9477882385254
4.36234360000118,16.8383121490479
4.41432290000096,22.9477882385254
4.46828320000134,8.34465026855469
4.51927599900216,19.8185443878174
4.57420950000174,30.5473804473877
4.62617010000162,17.5833702087402
4.67813599999994,21.3086605072021
4.73118160000071,27.4181365966797
4.78406969900243,46.6406345367432
4.83806140000001,40.3821468353271
4.89004580000229,16.6893005371094
4.94198930000141,32.7825546264648
4.99504060000181,22.202730178833
5.04798850000091,22.7987766265869
5.10090949900076,27.4181365966797
5.15399789900146,35.9117984771729
5.20582909900136,16.8383121490479
5.2568195990026,38.8920307159424
5.30776610000059,39.6370887756348
5.36076099999994,24.4379043579102
5.41474620000087,29.0572643280029
5.46669700000063,22.7987766265869
5.51971149900183,25.9280204772949
5.5726203000024,21.3086605072021
5.62457279900089,38.8920307159424
5.67857360000163,32.7825546264648
5.73053620000184,18.3284282684326
5.78447420000099,22.9477882385254
5.83641339999996,35.017728805542
5.88944400000013,21.3086605072021
5.94244339900091,30.5473804473877
5.99437249900214,16.8383121490479
6.04462719900161,22.7987766265869
6.09744220000133,22.7987766265869
6.1516749990005,18.3284282684326
6.20266139999963,28.9082527160645
6.25759210000187,46.4916229248047
6.30961860000156,84.6385955810547
6.36150920000113,180.00602722168
6.41553399999998,334.829092025757
6.46746800000034,412.76216506958
6.52140680000186,382.214784622192
6.57336459900252,336.46821975708
6.62730140000023,279.098749160767
6.67934660000167,250.190496444702
6.73326739900186,217.407941818237
6.78529580000229,192.970037460327
6.83926670000143,164.657831192017
6.89115660000033,147.223472595215
6.94316990000009,144.988298416138
6.99709380000271,116.676092147827
7.04909869900159,119.805335998535
7.10309029900096,107.437372207642
7.15497949900105,111.311674118042
7.20699330000206,105.202198028564
7.26093819900229,88.5128974914551
7.31206110000051,97.6026058197021
7.36391720000095,87.6188278198242
7.41890699900127,87.6188278198242
7.47294320000149,92.238187789917
7.52491630000248,84.7876071929932
7.57893259900249,77.0390033721924
7.63081319900229,75.5488872528076
7.68494060000031,78.5291194915771
7.73692110000177,68.5453414916992
7.78888000000081,57.9655170440674
7.84295460000075,72.4196434020996
7.89381910000182,56.4754009246826
7.94782580000161,66.3101673126221
8.00075030000134,55.7303428649902
8.05172900000028,62.4358654022217
8.10175510000064,62.5848770141602
8.15566190000064,60.9457492828369
8.2076731000021,59.6046447753906
8.25961739900148,54.8362731933594
8.31360499900206,70.1844692230225
8.36457680000177,51.8560409545898
8.41964630000292,53.3461570739746
8.47162260000034,57.9655170440674
8.52552669900282,53.3461570739746
8.5774856000021,64.0749931335449
8.6314695990011,51.8560409545898
8.68342549900151,41.8722629547119
8.73540010000205,65.5651092529297
8.78936610000207,59.6046447753906
8.84131370000167,50.2169132232666
8.89538489900156,56.3263893127441
8.94734320000185,32.0374965667725
9.00123020000196,49.6208667755127
9.05322600000164,22.9477882385254
9.10612970000132,40.5311584472656
9.15911540000139,38.14697265625
9.21114280000142,59.4556331634521
9.26506879900022,93.8773155212402
9.31702520000188,180.155038833618
9.36801590000092,356.286764144897
9.42293740000016,505.745410919189
9.47694749900139,590.384006500244
9.52886459900251,561.47575378418
9.580868699003,394.433736801147
9.63382080000265,392.943620681763
9.68384430000185,276.863574981689
9.73574869900196,237.226486206055
9.78771490000001,224.262475967407
9.84173729900083,231.266021728516
9.89365349900162,369.250774383545
9.94775499900057,534.802675247192
9.99975560000165,628.679990768433
10.0536868000012,611.096620559692
10.1056699000001,517.219305038452
10.1576432000007,340.938568115234
10.2086253000013,310.540199279785
10.2586494000014,267.773866653442
10.3126963000018,251.829624176025
10.3644965990018,328.123569488525
10.4185094990022,482.20157623291
10.4705059000011,663.846731185913
10.5244058999997,690.370798110962
10.5754574990012,619.590282440186
10.6293876000009,431.686639785767
10.6823473000023,351.667404174805
10.7343368990011,333.338975906372
10.7882785,284.61217880249
10.8402435000017,302.046537399292
10.8911845000014,372.380018234253
10.9431908000018,530.1833152771
10.9951280000005,605.732202529907
11.0471015000008,575.18482208252
11.1010666990019,490.546226501465
11.1530442990009,427.961349487305
11.206974700002,369.250774383545
11.2590005990025,334.084033966064
11.3119492000025,309.0500831604
11.3648760000002,279.247760772705
11.4168558000028,256.29997253418
11.4708972000014,227.987766265869
11.5218114,226.497650146484
11.5718671000004,201.314687728882
11.6258036000021,188.499689102173
11.6768409000002,151.693820953369
11.7297240000013,148.117542266846
11.7837400000002,143.498182296753
11.8357228000015,223.517417907715
11.8896233000029,389.814376831055
11.9416051000021,601.112842559814
11.9936053990014,717.788934707642
12.0465436000004,714.212656021118
12.099531700002,606.4772605896
12.153495999001,464.61820602417
12.2054666000009,426.47123336792
12.2594367000014,372.380018234253
12.3114484000001,344.663858413696
12.3633617000021,335.574150085449
12.4173032000009,417.232513427734
12.4693107000012,501.275062561035
12.5222454000004,517.368316650391
12.5751908000018,439.435243606567
12.6292321990021,343.173742294312
12.6811670000013,256.29997253418
12.7331183000021,262.558460235596
12.7870513000023,241.845846176147
12.8390683000013,305.920839309692
12.8900104990005,474.452972412109
12.9449449990019,668.317079544067
12.9989389000013,804.215669631958
13.050909500001,793.486833572388
13.1038697990011,674.426555633545
13.1568523000013,556.856393814087
13.2088642000016,488.311052322388
13.2597669000011,433.32576751709
13.314715400001,409.632921218872
13.3667284000013,364.631414413452
13.4197583990004,392.049551010132
13.4726539990008,424.981117248535
13.5256303000022,424.832105636597
13.5785856990013,394.433736801147
13.629590299001,342.577695846558
13.6845421000011,313.669443130493
13.7364825990014,295.192003250122
13.7907342000008,288.337469100952
13.8426098999996,264.04857635498
13.896683999002,253.31974029541
13.9486287000012,253.31974029541
13.9995968990009,229.626893997192
14.054502700001,235.73637008667
14.107474700002,201.314687728882
14.1575054000001,210.404396057129
14.2094373000022,205.934047698975
14.2614259990007,205.188989639282
14.3134654990006,184.625387191772
14.367399600001,180.155038833618
14.4194212990012,180.751085281372
14.4733421990015,222.02730178833
14.525307,284.61217880249
14.5793863000013,297.576189041138
14.6312633999996,314.265489578247
14.6842132990006,222.772359848022
14.7371824990008,213.682651519775
14.7891927990001,202.804803848267
14.8412217990011,177.02579498291
14.895104100002,175.386667251587
14.9470994000006,224.262475967407
15.0010398000013,354.796648025513
15.0530096990019,415.74239730835
15.1039520000014,368.505716323853
15.1588926990014,322.014093399048
15.2118730000015,272.393226623535
15.2650153999999,245.720148086548
15.3168289990015,241.100788116455
15.3707908000015,236.481428146362
15.4227766990028,203.698873519897
15.4757236990016,191.479921340942
15.5287441990022,196.099281311035
15.5807143000029,169.277191162109
15.6346443990003,270.90311050415
15.6866278000027,153.332948684692
15.7396095990017,140.368938446045
15.7925918990001,157.952308654785
15.8445420000013,134.259462356567
15.8984925990012,150.352716445923
15.9495121000018,205.934047698975
16.0044696000013,305.920839309692
16.0564101000018,395.17879486084
16.1104020990021,355.541706085205
16.1613519990016,291.317701339722
16.2142755000014,250.190496444702
16.2683170000017,212.043523788452
16.319292700002,202.208757400513
16.3742863000017,196.099281311035
16.4262022990007,184.625387191772
16.4802103000022,231.266021728516
16.5321208990011,286.847352981567
16.5840527990013,272.244215011597
16.6371348999999,270.754098892212
16.6920033000018,226.497650146484
16.7440030000005,177.770853042603
16.7959847990014,170.767307281494
16.8489900000002,189.840793609619
16.900891199002,291.46671295166
16.9558495000005,453.293323516846
17.0078027000017,637.76969909668
17.0588422000017,759.0651512146
17.1137498000022,769.79398727417
17.1657455000002,647.753477096558
17.2196915000006,437.051057815552
17.2716535,392.794609069824
17.3226104000006,352.412462234497
17.3765927990004,320.374965667725
17.429660600001,363.141298294067
17.4835270000007,496.655702590942
17.5355,628.530979156494
17.5894793999996,646.114349365234
17.6414346000012,581.443309783936
17.6953859990016,502.76517868042
17.7474561000019,447.03483581543
17.7993716990016,388.32426071167
17.8503513000011,348.538160324097
17.9022719,310.391187667847
17.9542360000014,302.940607070923
18.0062572000008,278.353691101074
18.0602162000015,261.664390563965
18.1121473000012,243.335962295532
18.1660935000014,228.136777877808
18.2180833000019,233.501195907593
18.2690323000029,203.698873519897
18.3190368000027,202.208757400513
18.3730269000009,211.29846572876
18.4239729990009,177.02579498291
18.4769184000008,180.751085281372
18.5308909000009,170.767307281494
18.5828531000018,169.277191162109
18.6368244990017,156.4621925354
18.6887646000013,151.842832565308
18.7427958000023,171.661376953125
18.7938271000013,135.749578475952
18.8486943000015,157.803297042847
18.9006568990014,153.332948684692
18.9526105990019,379.979610443115
19.0056256000008,379.979610443115
19.0585732000023,573.694705963135
19.1125436990019,713.318586349487
19.1644910000004,727.027654647827
19.2164594000001,627.785921096802
19.2678607000019,506.63948059082
19.3187827000022,439.435243606567
19.3728140990026,396.668910980225
19.4257413000017,373.125076293945
19.4787032000013,328.123569488525
19.5317992000021,341.087579727173
19.5837145000007,398.159027099609
19.6376736000013,390.559434890747
19.6896460000016,348.538160324097
19.741606300002,270.90311050415
19.7955690000001,227.987766265869
19.8475881000012,232.607126235962
19.9015193000026,225.0075340271
19.9535335000008,286.847352981567
20.0044543990009,455.528497695923
20.0564319990017,675.91667175293
20.1083844000008,829.994678497314
20.162352500001,804.06665802002
20.2142769990023,690.5198097229
20.2662607990001,475.198030471802
20.3203833000027,430.941581726074
20.3722474000007,399.649143218994
20.4261745990012,347.793102264404
20.4781336000022,404.417514801025
20.5300911000017,521.838665008545
20.5840907000024,662.20760345459
20.6360546000004,682.026147842407
20.6900642990004,625.699758529663
20.7419747989997,531.822443008423
20.7929453999996,465.363264083862
20.8479052000009,450.90913772583
20.9019197000023,385.3440284729
20.9538343000021,360.161066055298
21.0059170990009,335.723161697388
21.059895099001,307.410955429077
21.1117498990018,292.956829071045
21.1657553000022,263.899564743042
21.2177013990004,257.939100265503
21.2696607000008,223.517417907715
21.3236297000013,225.156545639038
21.3756197990012,207.424163818359
21.4275987000019,191.479921340942
21.4815077000018,205.934047698975
21.5334671990015,292.956829071045
21.5874612000007,408.88786315918
21.639500500001,437.945127487183
21.693401099002,401.288270950317
21.7453728000019,320.374965667725
21.7993761000019,265.538692474365
21.8513614990022,263.15450668335
21.9053061000016,228.136777877808
21.9572391000018,217.407941818237
22.0082437000014,270.90311050415
22.0631814000011,382.214784622192
22.1152454000004,433.32576751709
22.1680810000003,401.288270950317
22.2180900990013,365.376472473145
22.2700487000011,320.374965667725
22.3220258000028,309.0500831604
22.3760768999998,270.754098892212
22.427980200002,270.754098892212
22.4799769990016,248.700380325317
22.532909,234.246253967285
22.5848293000013,225.90160369873
22.6388009990007,223.517417907715
22.6918549000006,199.228525161743
22.7437095990013,194.60916519165
22.7967518990003,184.625387191772
22.8497081990019,183.135271072388
22.9037854000013,181.496143341064
22.9556612000018,157.952308654785
23.0096825000011,178.515911102295
23.0616241000015,212.043523788452
23.1155815000013,295.937061309814
23.1699642990008,279.992818832397
23.2219442990013,242.59090423584
23.2759157990012,160.932540893555
23.3278568000011,173.896551132202
23.3797968000025,173.896551132202
23.4338283000011,212.043523788452
23.4857572990004,327.974557876587
23.5397479990013,531.673431396484
23.5907181990016,714.808702468872
23.6407256990019,791.847705841064
23.6926411990021,725.537538528442
23.7465993990004,537.782907485962
23.7985782000013,411.868095397949
23.8505200000014,405.758619308472
23.904470300002,392.943620681763
23.9564895990025,345.557928085327


==> 4Hz_rs1_6symbols_out.csv <==
time,value
0,26.8220901489258
0.0519924989994616,16.8383121490479
0.103955998999998,31.4414501190186
0.156914399998263,25.331974029541
0.207035398999229,7.74860382080078
0.258904500000179,29.8023223876953
0.310836798999459,36.6568565368652
0.364859999999404,25.331974029541
0.416747799998149,25.331974029541
0.468267200000585,61.0947608947754
0.520157600000501,110.715627670288
0.574116100000218,167.042016983032
0.626191198999063,159.44242477417
0.680073198998347,155.717134475708
0.73200559899956,120.550394058228
0.784054898999632,108.331441879272
0.837938298998401,95.367431640625
0.891247898999602,79.423189163208
0.944104899998755,60.349702835083
0.997114899000154,63.478946685791
1.05006589899957,71.0785388946533
1.1030206000004,57.220458984375
1.1559701000005,55.7303428649902
1.2079887989983,54.9852848052979
1.26192189900018,62.5848770141602
1.31385179999843,45.8955764770508
1.36794270000048,45.8955764770508
1.41979619999975,46.6406345367432
1.47378249900043,54.9852848052979
1.52575129999779,48.8758087158203
1.57970189999975,44.2564487457275
1.63173029999808,39.7861003875732
1.68369329899922,46.6406345367432
1.73759709999897,44.405460357666
1.78967479999922,28.3122062683105
1.84362489999831,41.276216506958
1.89557639999874,66.4591789245605
1.94659769999981,287.59241104126
1.99861079899967,393.837690353394
2.05058439999819,364.035367965698
2.10453319899924,311.434268951416
2.15648460000008,316.053628921509
2.20946169999987,587.552785873413
2.262389698999,579.208135604858
2.31438389999978,507.384538650513
2.36843899999932,440.329313278198
2.42234879899956,455.528497695923
2.47337479999848,705.122947692871
2.52630800000019,672.191381454468
2.57934739999846,596.791505813599
2.63224719899893,493.675470352173
2.68419459999912,470.727682113647
2.7351760990005,594.407320022583
2.79017579899915,695.139169692993
2.84409119999968,673.830509185791
2.89609419899806,573.843717575073
2.94810149999894,405.162572860718
3.00106120000035,309.944152832031
3.05110149900056,277.75764465332
3.1029860999994,280.73787689209
3.15493459900096,247.955322265625
3.20594829899818,307.559967041016
3.26087279999815,648.647546768188
3.31483229999803,756.233930587769
3.36686689999886,739.395618438721
3.41884259999916,656.992197036743
3.47278049999848,566.095113754272
3.52489219899848,621.825456619263
3.57885669999942,512.003898620605
3.63080089999922,440.329313278198
3.68179769899882,438.839197158813
3.73376689899899,557.750463485718
3.78570899999887,782.161951065063
3.83766429899819,889.599323272705
3.89163979999907,856.220722198486
3.94360179999843,739.395618438721
3.99764670000039,628.679990768433
4.04952169899829,614.970922470093
4.1014756989982,597.536563873291
4.15545689999871,557.750463485718
4.20749909899943,473.856925964355
4.26159539899975,399.05309677124
4.31349899999984,370.144844055176
4.36739199999906,351.071357727051
4.41935329999775,308.305025100708
4.47131849999912,289.231538772583
4.52530779999867,356.286764144897
4.57730700000003,386.089086532593
4.63130159999989,344.961881637573
4.68322339900024,302.19554901123
4.73721559999883,285.506248474121
4.78916760000028,381.618738174438
4.84315089999884,463.128089904785
4.8951129999999,471.621751785278
4.94934499900043,389.963388442993
5.00128769899905,309.795141220093
5.05522299899906,283.122062683105
5.10723010000028,251.084566116333
5.16118099899962,251.084566116333
5.2131548999995,230.520963668823
5.26517509900033,334.233045578003
5.31613049899973,428.855419158936
5.36811470000073,419.020652770996
5.42016459999978,364.035367965698
5.47415829999931,324.249267578125
5.52609309899993,365.525484085083
5.57705949899927,312.924385070801
5.62954009900056,286.251306533813
5.68137470000051,315.90461730957
5.73532320000045,540.167093276978
5.78723729899898,820.159912109375
5.84123760000058,824.928283691406
5.89319729999825,716.447830200195
5.94413320000097,635.534524917603
5.99815899899975,620.335340499878
6.05007679999806,698.119401931763
6.10507109900005,785.887241363525
6.15705560000054,769.79398727417
6.21102079899982,650.137662887573
6.26297379999794,555.366277694702
6.31692999899946,515.133142471313
6.36891359899938,451.058149337769
6.42293370000087,400.543212890625
6.47486819899827,350.922346115112
6.52883669899963,292.360782623291
6.5808130990006,282.377004623413
6.63275139999948,261.068344116211
6.68670739999972,267.02880859375
6.73878389999829,438.690185546875
6.7926099999994,658.482313156128
6.84459439999983,803.619623184204
6.89861720000021,780.52282333374
6.95057689899951,677.555799484253
7.00470259900018,591.427087783813
7.05566439899988,492.93041229248
7.10586309999973,441.819429397583
7.1589467999991,409.781932830811
7.21184419899806,440.18030166626
7.26581689999811,847.727060317993
7.31781039999984,896.602869033813
7.37179829999804,827.908515930176
7.42372889900021,724.79248046875
7.47771099999919,673.085451126099
7.5297899999991,717.192888259888
7.58160039899871,845.342874526978
7.6356696000006,872.910022735596
7.68756189999915,766.068696975708
7.74156709999964,602.155923843384
7.79354489999823,510.513782501221
7.84551429899968,454.78343963623
7.89943410000019,413.656234741211
7.95040379999764,371.634960174561
8.00239360000007,434.964895248413
8.05435329999774,438.690185546875
8.10630220000073,541.806221008301
8.15832649900019,535.696744918823
8.21223449900001,462.383031845093
8.26423959900066,412.166118621826
8.31560199999995,414.997339248657
8.36759709900058,508.874654769897
8.41965509999915,535.696744918823
8.46977599999867,499.039888381958
8.52267210000008,434.070825576782
8.57467339999973,367.164611816406
8.62862939999811,338.852405548096
8.68058579899929,316.649675369263
8.7345931989979,283.867120742798
8.785590499999,309.944152832031
8.83560839999839,355.690717697144
8.88758439899981,312.775373458862
8.9415835989993,293.850898742676
8.99251699999906,334.233045578003
9.04752579999901,616.610050201416
9.09850410000048,827.908515930176
9.15340639899857,798.10619354248
9.205392399,714.212656021118
9.25741809999942,627.338886260986
9.31139560000039,670.701265335083
9.36339189999923,764.578580856323
9.41736729999817,828.653573989868
9.46931799899973,758.469104766846
9.52330729999765,657.737255096436
9.57522929999791,575.333833694458
9.62920679999888,522.732734680176
9.68119209899939,469.982624053955
9.73315659900009,447.928905487061
9.78708650000021,361.055135726929
9.8390802999977,322.014093399048
9.89204179999791,318.88484954834
9.94499509999901,292.211771011353
9.99697429999895,272.393226623535
10.0482578999996,316.649675369263
10.1002100990005,441.819429397583
10.1521601989996,475.34704208374
10.2061523999982,431.090593338013
10.2591045999993,373.125076293945
10.3111673990004,413.656234741211
10.3641274989992,428.110361099243
10.4180958999991,409.781932830811
10.4700314990003,354.05158996582
10.5232557989992,286.251306533813
10.5761461989991,518.858432769775
10.6300722000003,428.110361099243
10.6820561989993,375.360250473022
10.733042200001,387.579202651978
10.7831383999996,520.497560501099
10.8369569999985,849.96223449707
10.8889810990002,835.508108139038
10.9429726999998,739.246606826782
10.9939500990007,642.538070678711
11.0468943999987,701.099634170532
11.1008663999997,809.580087661743
11.1528370999992,723.451375961304
11.2067663999982,612.586736679077
11.2587992999982,563.114881515503
11.3126949999984,856.071710586548
11.3646784999985,832.527875900269
11.4166672999989,711.232423782349
11.4706461989991,617.355108261108
11.5216927000005,666.08190536499
11.5765512999985,995.099544525146
11.6285460000001,983.476638793945
11.6824772989992,889.003276824951
11.7345266999993,775.903463363647
11.7884209989998,763.088464736938
11.8404224989992,886.619091033936
11.8943603999987,891.983509063721
11.9463815989997,796.616077423096
12.0004215999991,678.300857543945


==> dl_4Hz_8symbols.dat <==
0.62 0.09 0.07 0.03 0.01 0.01 0.10 0.06
0.07 0.62 0.15 0.04 0.04 0.05 0.00 0.04
0.03 0.11 0.57 0.17 0.02 0.03 0.03 0.05
0.05 0.12 0.08 0.47 0.10 0.03 0.07 0.08
0.04 0.14 0.12 0.06 0.37 0.10 0.04 0.12
0.07 0.10 0.07 0.10 0.10 0.33 0.13 0.10
0.07 0.05 0.07 0.09 0.02 0.17 0.41 0.12
0.12 0.09 0.02 0.02 0.02 0.05 0.17 0.52
